Continuum time-dependent Hartree-Fock for giant resonances in spherical nuclei

This paper deals with the solution of the spherically symmetric time-dependent Hartree-Fock approximation applied in the case of nuclear giant monopole resonances. The problem is spatially unbounded as the resonance state is in the continuum. The practical requirement to perform the calculation in a finite-sized spatial region results in a difficulty with the spatial boundary conditions. Here we propose a absorbing boundary condition scheme to handle the conflict. The derivation, via a Laplace transform method, and implementation is described. The accuracy and efficiency of the scheme is tested and the results presented to support the case that they are a effective way of handling the artificial boundary.

==> response.txt <==
Dear Editor,

We thank the referee for their comments on our manuscript, and respond
to their points below.  On the practical points of the figures and
references, we have attempted to comply with the instructions given,
and hope we have done so succesfully.  The references are free of
mentions of arXiv designations and we have removed all doi references,
but one, as noted below.  We have relied on the aps bibtex
style for correct formatting.  There remains one difficult reference,
which is our [57] in the revised version.  The article has a doi but
not yet a regular journal designation.  At the time of writing 
it appears on the list of "online first" articles not yet
assigned an issue at
http://link.springer.com/journal/10915/onlineFirst/page/2

Moving on to the report of the referee:

We have attempted to address the points raised, as follows:
1&2) In our final section of the paper, we have added a fairly lengthy
discussion of perspectives of the possibility of making more realistic
calcualtions, both in terms of the inclusion of pairing and in the
move towards deformed nuclei requiring a non-spherical
representation.  The issue in both cases is the number of absorbing
points used.  In the case of pairing, this scales linearly with the
number of single particle states involved, as there is one single
particle schroedinger equation per orbital.  The scaling of
computational time is thus the same as between a regular TDHF
calculation and one with pairing, but no additional complications
arise.   The case of higher dimensions is more difficult, as a 3-D
calculation would involve a very large number of boundary points, and
a straightforward implementation would be prohibative.  However, for
calculating giant resonances, a multipole expansion of the density
would be feasible, and only a single boundary point would be needed
per moment of the density.  We comment on the feasibility of doing
this.  We mention the references that the referee usefully pointed out
to us.

3) We have added a new section, with new calculations, on
large-amplitude nonlinear response, up to strengths at which the
nucleus is entirely evaporated.  Our section IX in the resubmission is
entirely new, and analyzes the time-dependence of the emission of
particles from our interior region, making a comparison with a
very-large box calculation as in the previous sections.  We think that
the results are encouraging, though small deviations can be seen
between the two calculations in our new figure 9.  

We hope that the new material adequately covers the topics which the
referee felt would make the paper more relevant to a nuclear physics
audience.  We would much prefer to publish in PRC over PRE as we do
wish to target the nuclear physics community, where this type of
boundary condition is new, and shows some promise.  Our overall aim is
to implement it in more realistic cases, and not to stop at this
proof-of-concept stage, and we hope to be able to follow up with
further work in due course.


